Specialized text classification: an approach to classifying Open Banking transactions

With the introduction of the PSD2 regulation in the EU which established the Open Banking framework, a new window of opportunities has opened for banks and fintechs to explore and enrich Bank transaction descriptions with the aim of building a better understanding of customer behavior, while using this understanding to prevent fraud, reduce risks and offer more competitive and tailored services. And although the usage of natural language processing models and techniques has seen an incredible progress in various applications and domains over the past few years, custom applications based on domain-specific text corpus remain unaddressed especially in the banking sector. In this paper, we introduce a language-based Open Banking transaction classification system with a focus on the french market and french language text. The system encompasses data collection, labeling, preprocessing, modeling, and evaluation stages. Unlike previous studies that focus on general classification approaches, this system is specifically tailored to address the challenges posed by training a language model with a specialized text corpus (Banking data in the French context). By incorporating language-specific techniques and domain knowledge, the proposed system demonstrates enhanced performance and efficiency compared to generic approaches.

==> figs/similarity.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,328); %set diagram left start at 0, and has height of 328

%Shape: Rectangle [id:dp8338010542755876] 
\draw   (125,23.55) -- (236.4,23.55) -- (236.4,84.75) -- (125,84.75) -- cycle ;
%Shape: Rectangle [id:dp6381668105857659] 
\draw   (279,23.55) -- (393.4,23.55) -- (393.4,84.75) -- (279,84.75) -- cycle ;
%Shape: Diamond [id:dp10862075858928177] 
\draw   (508.7,19.15) -- (584.4,54.15) -- (508.7,89.15) -- (433,54.15) -- cycle ;
%Shape: Rectangle [id:dp3954081656874805] 
\draw   (458,124) -- (561.4,124) -- (561.4,182.3) -- (458,182.3) -- cycle ;
%Straight Lines [id:da5010448393083191] 
\draw    (84,54) -- (122.4,54.29) ;
\draw [shift={(124.4,54.3)}, rotate = 180.43] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da1216885105791119] 
\draw    (235,54) -- (273.4,54.29) ;
\draw [shift={(275.4,54.3)}, rotate = 180.43] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da2694617671152528] 
\draw    (394,54) -- (432.4,54.29) ;
\draw [shift={(434.4,54.3)}, rotate = 180.43] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8482509396801592] 
\draw    (508.7,89.15) -- (508.42,121.45) ;
\draw [shift={(508.4,123.45)}, rotate = 270.5] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8760964700791523] 
\draw    (457.4,150.3) -- (403.4,151.26) ;
\draw [shift={(401.4,151.3)}, rotate = 358.98] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da5762207510875885] 
\draw    (299.5,139.4) -- (261.4,139.3) ;
\draw [shift={(259.4,139.3)}, rotate = 0.14] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da30665363450739713] 
\draw    (298,174) -- (258.4,174.29) ;
\draw [shift={(256.4,174.3)}, rotate = 359.59] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da6300213232406744] 
\draw    (584.4,54.15) -- (622.8,54.44) ;
\draw [shift={(624.8,54.45)}, rotate = 180.43] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Rectangle [id:dp4529606630841596] 
\draw   (299,124) -- (402.4,124) -- (402.4,182.3) -- (299,182.3) -- cycle ;

% Text Node
\draw (17,37.15) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{60.73pt}\setlength\topsep{0pt}
\begin{center}
Bank\\Transactions
\end{center}

\end{minipage}};
% Text Node
\draw (197,131) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{33.88pt}\setlength\topsep{0pt}
\begin{center}
\textbf{TRAIN}
\end{center}

\end{minipage}};
% Text Node
\draw (212,168) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{22.57pt}\setlength\topsep{0pt}
\begin{center}
\textbf{SET}
\end{center}

\end{minipage}};
% Text Node
\draw (456,93) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{18.02pt}\setlength\topsep{0pt}
\begin{center}
\textbf{NO}
\end{center}

\end{minipage}};
% Text Node
\draw (583.4,65.15) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{23.13pt}\setlength\topsep{0pt}
\begin{center}
\textbf{YES}
\end{center}

\end{minipage}};
% Text Node
\draw (626,46.15) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{48.64pt}\setlength\topsep{0pt}
\begin{center}
Discarded
\end{center}

\end{minipage}};
% Text Node
\draw (452.2,45.15) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{82.62pt}\setlength\topsep{0pt}
\begin{center}
Similarity $\displaystyle  >$80$\displaystyle \%$
\end{center}

\end{minipage}};
% Text Node
\draw (317.2,135.48) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{47.12pt}\setlength\topsep{0pt}
\begin{center}
Train/Test\\Splitting
\end{center}

\end{minipage}};
% Text Node
\draw (284.62,45.65) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{75.3pt}\setlength\topsep{0pt}
\begin{center}
Cosine distance
\end{center}

\end{minipage}};
% Text Node
\draw (129.7,35.15) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{70.93pt}\setlength\topsep{0pt}
\begin{center}
TF-IDF\\Transformation
\end{center}

\end{minipage}};
% Text Node
\draw (470.2,135.48) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{54.89pt}\setlength\topsep{0pt}
\begin{center}
Rule-based\\Labelling
\end{center}

\end{minipage}};


\end{tikzpicture}


==> figs/system_diagram.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,670); %set diagram left start at 0, and has height of 670

%Shape: Rectangle [id:dp1517576717779574] 
\draw   (147.13,94.93) -- (297.13,94.93) -- (297.13,134.93) -- (147.13,134.93) -- cycle ;

%Shape: Rectangle [id:dp2620673740966655] 
\draw   (147.13,158.49) -- (297.13,158.49) -- (297.13,198.49) -- (147.13,198.49) -- cycle ;

%Shape: Rectangle [id:dp5261708725370784] 
\draw   (147.13,222.05) -- (297.13,222.05) -- (297.13,262.05) -- (147.13,262.05) -- cycle ;
%Shape: Rectangle [id:dp4771823491408709] 
\draw   (147.13,285.6) -- (297.13,285.6) -- (297.13,325.6) -- (147.13,325.6) -- cycle ;

%Shape: Rectangle [id:dp16393232862570506] 
\draw   (147.13,466.27) -- (297.13,466.27) -- (297.13,506.27) -- (147.13,506.27) -- cycle ;

%Shape: Rectangle [id:dp8772476216898308] 
\draw   (147.13,358.27) -- (297.13,358.27) -- (297.13,395.4) -- (147.13,395.4) -- cycle ;

%Shape: Rectangle [id:dp27461602233749094] 
\draw   (147.13,533.52) -- (297.13,533.52) -- (297.13,573.52) -- (147.13,573.52) -- cycle ;

%Shape: Rectangle [id:dp9475005388613176] 
\draw   (147.13,410.83) -- (297.13,410.83) -- (297.13,450.83) -- (147.13,450.83) -- cycle ;

%Straight Lines [id:da16049606972098052] 
\draw    (220.8,134.27) -- (221.05,159.33) ;
\draw [shift={(221.07,161.33)}, rotate = 269.44] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da42538870001446183] 
\draw    (220.8,197.27) -- (221.05,222.33) ;
\draw [shift={(221.07,224.33)}, rotate = 269.44] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9250120210719195] 
\draw    (220.8,260.27) -- (221.05,285.33) ;
\draw [shift={(221.07,287.33)}, rotate = 269.44] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da5885748418004924] 
\draw    (221.24,324.8) -- (221.24,356.4) ;
\draw [shift={(221.24,358.4)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da4319845754908891] 
\draw    (222.16,451.07) -- (221.67,465.35) ;
\draw [shift={(221.6,467.35)}, rotate = 271.97] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da7380372775825066] 
\draw    (222.46,506.17) -- (221.67,530.05) ;
\draw [shift={(221.6,532.05)}, rotate = 271.9] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8658237960489543] 
\draw    (220.04,65.48) -- (219.25,94.2) ;
\draw [shift={(219.2,96.2)}, rotate = 271.57] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Rectangle [id:dp21347958315807336] 
\draw   (142.19,84.8) -- (302.45,84.8) -- (302.45,333.6) -- (142.19,333.6) -- cycle ;
%Shape: Rectangle [id:dp49564872458485043] 
\draw   (142.19,340.17) -- (302.45,340.17) -- (302.45,515) -- (142.19,515) -- cycle ;
%Straight Lines [id:da8927909785777772] 
\draw    (222.16,395.87) -- (222.11,409.05) ;
\draw [shift={(222.1,411.05)}, rotate = 270.23] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (8.42,190.87) node [anchor=north west][inner sep=0.75pt]  [font=\large] [align=left] {\begin{minipage}[lt]{87.76pt}\setlength\topsep{0pt}
\textbf{Preprocessing}
\begin{center}
\textbf{stage}
\end{center}

\end{minipage}};
% Text Node
\draw (28.92,399.73) node [anchor=north west][inner sep=0.75pt]  [font=\large] [align=left] {\begin{minipage}[lt]{59.84pt}\setlength\topsep{0pt}
\textbf{Modelling}
\begin{center}
\textbf{stage}
\end{center}

\end{minipage}};
% Text Node
\draw (12.42,528.83) node [anchor=north west][inner sep=0.75pt]  [font=\large] [align=left] {\begin{minipage}[lt]{82.31pt}\setlength\topsep{0pt}
\textbf{Classification}
\begin{center}
\textbf{stage}
\end{center}

\end{minipage}};
% Text Node
\draw (169.2,26.4) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{71.86pt}\setlength\topsep{0pt}
\begin{center}
\textbf{Open Banking}\\\textbf{Data}
\end{center}

\end{minipage}};
% Text Node
\draw (163.63,422.33) node [anchor=north west][inner sep=0.75pt]   [align=left] {Feature selection};
% Text Node
\draw (172.13,477.77) node [anchor=north west][inner sep=0.75pt]   [align=left] {Model creation};
% Text Node
\draw (178.63,367.94) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{61.12pt}\setlength\topsep{0pt}
\begin{center}
Vectorization
\end{center}

\end{minipage}};
% Text Node
\draw (177.13,545.42) node [anchor=north west][inner sep=0.75pt]   [align=left] {Classification};
% Text Node
\draw (174.63,106.43) node [anchor=north west][inner sep=0.75pt]   [align=left] {Data retrieval};
% Text Node
\draw (178.63,169.99) node [anchor=north west][inner sep=0.75pt]   [align=left] {Text removal};
% Text Node
\draw (174.63,297.1) node [anchor=north west][inner sep=0.75pt]   [align=left] {Similarity filter};
% Text Node
\draw (150.63,233.55) node [anchor=north west][inner sep=0.75pt]   [align=left] {Name anonymization};


\end{tikzpicture}

